Large Scale Extragalactic Jets in the Chandra era I: data reduction and analysis

In this paper we report the first stages of an investigation into the X-ray properties of extragalactic jets. Our approach is to subject all sources for which X-ray emission has been detected by Chandra to uniform reduction procedures. Using Chandra archival data for 106 such sources, we measure X-ray fluxes in three bands and compare these to radio fluxes. We discuss the sample, the reduction methods, and present first results for the ratio of X-ray to radio flux for jet knots and hotspots. In particular, we apply statistical tests to various distributions of key observational parameters to evaluate differences between the different classes of sources. Subsequent papers will deal with various ramifications such as considerations of how well the observational data fulfill expectations of the different radiation processes proposed for the knots of FRI radio galaxies and quasars.

==> referee_answer.txt <==
dear Editor,
we addressed all the questions/comments that the referee suggested and we submitted the revised version of 
our manuscript entitled:
"Large Scale Extragalactic Jets in the Chandra era I: data reduction and analysis",
in the following you may find our reply to the referee.
All the changes we made to the manuscript have been highlighted in boldface in the text.
thanks a lot
best regards
Francesco Massaro





Major comments:

QUESTION:
I believe this paper is a bit frustrating for most readers as the first part of complete papers. 
Authors should explicitly give a clear guideline to what they will present in this part, 
and what will be presented/discussed in subsequent papers. 
In particular, I do not understand why the authors have to add section 7.3 without showing 
any meaningful discussion in section 8. Is the section (and corresponding figures 
comparing hotspots and knots: Fig.24-31) really required to make a smooth connection 
to forthcoming papers?  
I would also suggest to expand the abstract a little bit, to be more helpful to readers.
ANSWER:
We added several sentences in the introduction concerning the guidelines of our XJET project.
We also added a couple of sentences to the abstract.
In this first paper we are just presenting all the observational results we found comparing the sources.
We will comment more specifically on the theoretical expectations from different scenarios vs 
observational results in later papers. Section 7.3 in this paper
is just to illustrate the comparison between knots and hotspots and we will discuss that subsequently
in more detail.
Note that we have discussed the difference between hotspots and knots toward the end of Section 8, 
and related our findings to the current understanding of the X-ray emission from hotspots.

QUESTION:
Another concern is on the analysis and interpretation of results. 
It seems that authors pay only little attention to the "sampling (observational) bias" 
especially when comparing different classes of AGN jets. For example, in section 7.2, 
they argue that knots in FRI are less powerful in L_R than knots in FR IIs. 
This is of course true (by definition, in a sense!), but the authors 
should more carefully consider how the different redshift distributions (Figure.2) 
and the sensitivity limit of Chandra would affect their analysis of results/implications. 
Similarly, I'm not sure how meaningful it is to compare knots 
in FRI, FRII and QSRs in the same way, as we are possibly seeing jet structures 
on very different spatial scales (~kpc in FR-I but 10-100kpc for FR-II, QSRs). 
At least, some comments are needed for further clarification.
ANSWER:
We added a few sentences to clarify possible biases introduced by
the non-completeness of our sample in redshift at the beginning of Section 7.
Regarding the comparison of different jet structures at different scales:
this is exactly our surprising result, when comparing different objects we expected to find 
differences for example in the ratio but we don't and this is challenging the current scenario
proposed to interpret the radio to X-ray emission.
However more details will be discussed in the forthcoming theoretical paper.
As added now in the text we will take into account the Chandra sensitivity limit in the following paper.
Finally, we added few sentences about the cosmological corrections at the end of Section 4.





Minor comments: 
      
(1)	P.8: Figure.1 
Add color bar in Figure 1.
ANSWER:
The figure has been corrected.

(2)	P.9: Section 3 
"Astrometric ... with that of the radio" is very unclear. Please clarify.
ANSWER:
We have expanded this statement.

(3)	P.11: Section 3.2
"This will be a helpful tool .... in both RGs and QSRs", and sentences below. 
I really don't think the figure is helpful to estimate the CXO count rate, 
because deviations in Figure 3 and 5 are very large (more than two orders of magnitude!).
ANSWER:
We agree. The sentence has been written differently.
We also moved the short paragraph at the end of Section 2.

(4)	P.12: Figure 3
No dependence of X-ray count-rate on redshift is somewhat surprising. 
The author should comment about Chandra's sensitivity limit and observational bias for faint sources.
ANSWER:
A sentence to clarify it has been added a the end of Section 2.
In addition, we will take into account of this statment in one of the forthcoming paper.

(5)	P.13; Figure 4
A few data points have very large error bars - are these hotspots really detected, at least 2 or 3 sigma levels?
ANSWER:
In this first paper we are considering all the published detections of hotspots and knots present in literature,
then there might be a couple of hotspots with a poor (i.e. 2 sigma) detection, however this will not affect our analysis.

(6)	P.15-17: Section 4
Please clarify the advantage of introducing F_0.5-7keV, rather than using (conventional) 
monochromatic X-ray flux measured, say, at 1 keV. At my first impression, 
introducing F_0.5-7keV rather than conventional monochromatic 
X-ray luminosity, makes everything just complicated.
ANSWER:
The main reason of using the integrated flux rather than the monochromatic X-ray flux at 1keV is that
the first is independent of the choice of X-ray slope, alpha_X. Except for the absorption correction,
it is the measured intensity.

(7)	P.35: Discussion
Following convention, the authors should use "delta" rather 
than "Gamma" for beaming factor.  Probably. Massaro et al. 2009 is 
not the first place discussing "Extra beaming factor" as you know. 
Need to cite more papers, e.g., Dermer 1995; Tavecchio et al. 2000, Harris & Krawcynski 2002 ++.
ANSWER:
We agree. We corrected this and we also added the references.


==> referee_report.txt <==
----------------------------------------------------------------------    
Referee Report   
 Reviewer's Comments:
Referee's report for "Large Scale Extragalactic Jets in the Chandra era I: data reduction and analysis" by F.Massaro, D.E.Harris, and C.C.Cheung.

This paper presents an investigation of more than a hundred large scale jets recently observed with the Chandra X-ray Observatory (CXO). As a first step of a series of papers, the authors present the sample, data reduction, analysis method, and a brief discussion of results. Ultimately, I'd recommend the paper for publication in ApJ, since the uniform analysis of all the CXO data should be encouraged and is eagerly awaited by the AGN community. But before giving the green light, I have a few major concerns and minor suggestions as detailed below.

Major comments:

I believe this paper is a bit frustrating for most readers as the first part of complete papers. Authors should explicitly give a clear guideline to what they will present in this part, and what will be presented/discussed in subsequent papers. In particular, I do not understand why the authors have to add section 7.3 without showing any meaningful discussion in section 8. Is the section (and corresponding figures comparing hotspots and knots: Fig.24-31) really required to make a smooth connection to forthcoming papers?  I would also suggest to expand the abstract a little bit, to be more helpful to readers.

Another concern is on the analysis and interpretation of results. It seems that authors pay only little attention to the "sampling (observational) bias" especially when comparing different classes of AGN jets. For example, in section 7.2, they argue that knots in FRI are less powerful in L_R than knots in FR IIs. This is of course true (by definition, in a sense!), but the authors should more carefully consider how the different redshift distributions (Figure.2) and the sensitivity limit of Chandra would affect their analysis of results/implications. Similarly, I'm not sure how meaningful it is to compare knots in FRI, FRII and QSRs in the same way, as we are possibly seeing jet structures on very different spatial scales (~kpc in FR-I but 10-100kpc for FR-II, QSRs). At least, some comments are needed for further clarification.

Minor comments: 
      
(1)	P.8: Figure.1 
Add color bar in Figure 1.
(2)	P.9: Section 3 
"Astrometric ... with that of the radio" is very unclear. Please clarify.
(3)	P.11: Section 3.2
"This will be a helpful tool .... in both RGs and QSRs", and sentences below. I really don't think the figure is helpful to estimate the CXO count rate, because deviations in Figure 3 and 5 are very large (more than two orders of magnitude!).
(4)	P.12: Figure 3
No dependence of X-ray count-rate on redshift is somewhat surprising. The author should comment about Chandra's sensitivity limit and observational bias for faint sources.
(5)	P.13; Figure 4
A few data points have very large error bars - are these hotspots really detected, at least 2 or 3 sigma levels?
(6)	P.15-17: Section 4
Please clarify the advantage of introducing F_0.5-7keV, rather than using (conventional) monochromatic X-ray flux measured, say, at 1 keV. At my first impression, introducing F_0.5-7keV rather than conventional monochromatic X-ray luminosity, makes everything just complicated. 
(7)	P.35: Discussion
Following convention, the authors should use "delta" rather than "Gamma" for beaming factor.  Probably. Massaro et al. 2009 is not the first place discussing "Extra beaming factor" as you know. Need to cite more papers, e.g., Dermer 1995; Tavecchio et al. 2000, Harris & Krawcynski 2002 ++.

